The use of the Long Baseline Array in Australia for precise geodesy and absolute astrometry

We report the results of a successful 12 hour 22 GHz VLBI experiment using a heterogeneous network that includes radio telescopes of the Long Baseline Array (LBA) in Australia and several VLBI stations that regularly observe in geodetic VLBI campaigns. We have determined positions of three VLBI stations, ATCA-104, CEDUNA and MOPRA, with an accuracy of 4-30mm using a novel technique of data analysis. These stations have never before participated in geodetic experiments. We observed 105 radio sources, and amongst them 5 objects which have not previously been observed with VLBI. We have determined positions of these new sources with the accuracy of 2-5 mas. We make conclusion that the LBA network is capable of conducting absolute astrometry VLBI surveys with accuracy better than 5 mas.

==> tab5.txt <==
# The mean correlated flux density of observed sources in jansky, 
# except amplitude calibrators, at three ranges of the baseline 
# projection length.
#
# Format:
#
# Column field  format
#
#      1   1:8      A8   IAU B1950 source name
#      2  14:16     I3   Number of used observations
#      3  20:24   F5.2   Correlated flux density in Jy in the range
#                        of the projected baseline 0-50 megawavelengths
#      4  28:32   F5.2   Correlated flux density in Jy in the range
#                        of the projected baseline 50-150 megawavelengths
#      5  36:40   F5.2   Correlated flux density in Jy in the range
#                        of the projected baseline 400-800  megawavelengths
#
# Comment:
#   -1.0 stands for lack of data
#
0007+106      10    0.43    0.48   -1.00
0047-579      23    1.65    1.22   -1.00
0048-097      13    1.21    1.31   -1.00
0048-427       8    0.57    0.36   -1.00
0100-760       6    0.36    0.18   -1.00
0104-408      10    3.46    2.07   -1.00
0107-610       5    0.37    0.37   -1.00
0131-522      17    1.01    0.65   -1.00
0219-637      19    0.36    0.31   -1.00
0230-790      10    0.68    0.46   -1.00
0234+285      16    3.86    3.15    1.10
0235+164      15    2.85    3.60    2.56
0252-549       6    1.41    0.73   -1.00
0302-623      17    1.74    0.91   -1.00
0306+102      23    0.94    0.99    0.71
0322+222       6    0.41    0.63   -1.00
0332-403       3    0.53    0.39   -1.00
0333-729      11    0.25    0.24   -1.00
0333+321       3    1.03   -1.00    0.43
0336-019      27    2.00    1.49    0.70
0358+040      17    0.51    0.51    0.45
0402-362      13    1.12    0.67   -1.00
0438-436      11    0.67    0.48   -1.00
0446+112       4    0.55    0.96   -1.00
0516-621       6    1.15    0.97   -1.00
0537-441       6    8.58    6.37   -1.00
0552+398       3    2.39   -1.00    0.89
0727-115       1    2.20   -1.00   -1.00
0736+017       3    1.60    3.63   -1.00
0738-674       1    0.22   -1.00   -1.00
1057-797      29    2.58    2.03    0.86
1144+402       2    1.00   -1.00    1.24
1144-379       3    1.00    2.37    1.13
1156+295       2    1.00   -1.00    0.84
1324+224       2    1.00   -1.00    1.31
1334-127      16    7.13   10.78    5.57
1349-439       3    0.40    0.27   -1.00
1406-076      10    1.00    0.95    0.81
1424-418      10    2.33    2.04    0.86
1511-100      27    1.32    1.10    1.38
1610-771      15    1.65    0.72   -1.00
1619-680      14    0.74    0.42   -1.00
1718-649       7    2.36    1.09   -1.00
1732+389       2    0.66   -1.00    1.08
1741-038      14    3.99    3.15    2.49
1749+096      16    6.03    8.41    4.41
1758-651      18    0.90    0.72    0.43
1800+440       3    1.47   -1.00    0.61
1815-553      11    0.73    0.45   -1.00
1831-711       9    1.62    0.99    0.46
1925-610      16    0.57    0.30   -1.00
1941-554       4    1.00    0.24   -1.00
1954-388      16    2.37    1.37   -1.00
1958-179      25    2.44    1.79    1.53
2030-689      24    0.52    0.30   -1.00
2052-474      10    2.58    2.03    0.90
2059-786      10    1.03    0.65   -1.00
2121+053      18    1.16    0.93    0.50
2131-021      23    2.02    1.73    1.53
2140-781      15    1.15    1.00    0.97
2142-758      12    0.40    0.26   -1.00
2145+067      26    5.93    5.21    2.09
2227-088      16    4.45    3.63    4.37
2236-572      38    0.80    0.71   -1.00
2326-477      36    1.13    0.80   -1.00
2344-514      22    0.27    0.23   -1.00
2353-686      10    0.93    0.65   -1.00
2355-534      10    1.96    1.57   -1.00

